Simulating Stellar Merger using HPX/Kokkos on A64FX on Supercomputer Fugaku

The increasing availability of machines relying on non-GPU architectures, such as ARM A64FX in high-performance computing, provides a set of interesting challenges to application developers. In addition to requiring code portability across different parallelization schemes, programs targeting these architectures have to be highly adaptable in terms of compute kernel sizes to accommodate different execution characteristics for various heterogeneous workloads. In this paper, we demonstrate an approach to code and performance portability that is based entirely on established standards in the industry. In addition to applying Kokkos as an abstraction over the execution of compute kernels on different heterogeneous execution environments, we show that the use of standard C++ constructs as exposed by the HPX runtime system enables superb portability in terms of code and performance based on the real-world Octo-Tiger astrophysics application. We report our experience with porting Octo-Tiger to the ARM A64FX architecture provided by Stony Brook's Ookami and Riken's Supercomputer Fugaku and compare the resulting performance with that achieved on well established GPU-oriented HPC machines such as ORNL's Summit, NERSC's Perlmutter and CSCS's Piz Daint systems. Octo-Tiger scaled well on Supercomputer Fugaku without any major code changes due to the abstraction levels provided by HPX and Kokkos. Adding vectorization support for ARM's SVE to Octo-Tiger was trivial thanks to using standard C++

==> fugaku/energy.dat <==
Level 5

2,166.969070
4,373.948513
8,707.519183
16,1145.695689
32,1969.141635
64,3933.050243
128,11908.934232
256,15228.071711

Level 6
128,8659.861592
256,19274.003968
512,54261.581769
1024, 111261.367813

Level 7
512, 55310.550828
1024,111235.410119

==> fugaku/fugaku-node-level-base.csv <==
# threads, runtime
1, 167628
2, 84214
4, 42069
8, 21238
16, 10943
32,   5809
48,   3986

==> fugaku/fugaku-node-level.csv <==
# threads, runtime
1,  152407 
2,  76488 
4,  38255
8,  19271
16,  9997 
32,  5307
48,  3588

==> fugaku/level-12-dwd.csv <==
locality,time
1, 1813.4
2, 1081.84
4, 533.073
8, 290.117
16,173.516
32, 115.438
64, 82.2141
128,68.112
256,62.3503
512,47.183

==> fugaku/level-13-dwd.csv <==
locality,time
256,91.8445
512,69.6753
1024,59.112

==> fugaku/star-5.csv <==
1,374.48
2,118.428
4,61.7083
8,31.5109
16,21.9673
32,15.7634
64,11.9036
256,9.60531

==> fugaku/star-6.csv <==
128,22.754
256,15.3416
512,10.3012
1024,8.91467

==> fugaku/star-7.csv <==
400,36.5476
512,31.101
1024,22.7003

==> fugaku/v1309.csv <==
locality,time
16,722.887
32,396.69
64,254.998
256,126.643
512,97.3172
1024,83.6471
1400,82.6

==> ookami/ookami-node-level.csv <==
# threads, runtime
1,  92092 
2,  46263 
4,  23162 
8,  11799 
16,  6074 
32,  3173 
48,  2261 

==> ookami/ookami_optimization.csv <==
#with-apex, SVE, Comm, Senders/Receivers, nodes, computation time
0, 1, 1, 1, 1, 305.986, 324.055
0, 1, 1, 1, 2, 106.88, 113.335
0, 1, 1, 1, 4, 54.8798, 59.8533
0, 1, 1, 1, 8, 32.5392, 37.7791
0, 1, 1, 1, 16, 28.8668, 35.5779
0, 1, 1, 1, 32, 24.4276, 31.1444
0, 1, 1, 1, 64, 20.4045, 27.0609
0, 1, 1, 1, 128, 18.5937, 24.8418
0, 1, 0, 1, 1, 591.127, 627.749
0, 1, 0, 1, 2, 154.032, 164.768
0, 1, 0, 1, 4, 77.8329, 84.2149
0, 1, 0, 1, 8, 42.3386, 47.876
0, 1, 0, 1, 16, 30.2601, 37.0573
0, 1, 0, 1, 64, 18.8773, 25.4921
0, 1, 0, 1, 128, 16.7399, 22.8904
0, 0, 1, 1, 1, 426.02, 444.804
0, 0, 1, 1, 2, 206.259, 213.567
0, 0, 1, 1, 4, 98.6657, 104.217
0, 0, 1, 1, 8, 54.1133, 59.4802
0, 0, 1, 1, 16, 44.3945, 51.0081
0, 0, 1, 1, 32, 36.4979, 43.1454
0, 0, 1, 1, 64, 33.7103, 40.0527
0, 0, 1, 1, 128, 24.6887, 30.6821
0, 0, 0, 1, 1, 636.089, 675.428
0, 0, 0, 1, 2, 208.066, 219.65
0, 0, 0, 1, 4, 106.817, 113.582
0, 0, 0, 1, 8, 61.9616, 67.5789
0, 0, 0, 1, 16, 44.9525, 51.7471
0, 0, 0, 1, 64, 26.7694, 33.1586
0, 0, 0, 1, 128, 22.5454, 28.4906
0, 1, 1, 0, 1, 283.361, 300.862
0, 1, 1, 0, 2, 116.622, 123.126
0, 1, 1, 0, 4, 54.314, 59.2399
0, 1, 1, 0, 8, 34.5238, 39.4734
0, 1, 1, 0, 16, 38.1521, 44.9576
0, 1, 1, 0, 32, 26.8251, 33.4237
0, 1, 1, 0, 64, 22.7468, 29.3692
0, 1, 1, 0, 128, 27.1953, 34.1818
0, 1, 0, 0, 1, 577.855, 616.724
0, 1, 0, 0, 2, 149.076, 160.339
0, 1, 0, 0, 4, 77.4094, 83.824
0, 1, 0, 0, 8, 43.588, 49.1662
0, 1, 0, 0, 16, 39.6452, 50.3617
0, 1, 0, 0, 32, 42.2419, 51.4457
0, 1, 0, 0, 64, 22.938, 29.665
0, 1, 0, 0, 128, 33.5892, 42.5013
0, 0, 1, 0, 1, 392.828, 411.162
0, 0, 1, 0, 2, 173.384, 180.658
0, 0, 1, 0, 4, 96.1367, 101.564
0, 0, 1, 0, 8, 61.5044, 66.8344
0, 0, 1, 0, 16, 51.1452, 57.9523
0, 0, 1, 0, 32, 42.4797, 49.4292
0, 0, 1, 0, 64, 35.2553, 41.6334
0, 0, 1, 0, 128, 29.952, 36.3019
0, 0, 0, 0, 1, 619.636, 658.917
0, 0, 0, 0, 2, 206.803, 217.681
0, 0, 0, 0, 4, 112.218, 119.024
0, 0, 0, 0, 8, 68.5422, 74.3762
0, 0, 0, 0, 16, 51.9947, 58.9909
0, 0, 0, 0, 32, 41.3603, 48.2723
0, 0, 0, 0, 64, 33.3441, 39.9727
0, 0, 0, 0, 128, 28.2926, 34.6424

==> perlmutter/level-12-cpu.csv <==
locality,time
1,634.242
2,339.69
4,197.287
8,110.603
16, 64.5175
32,38.0705
64,24.1227
128,18.4442

==> perlmutter/level-12-gpu-close.csv <==
locality,time
8,2238.85
16,1103.57
32,553.883
64,274.988
128,140.131

==> perlmutter/level-12-gpu.csv <==
locality,time
1,133.438
2,79.2298
4,43.5128
8,25.8525
16,16.6477
32,9.85713
64,6.59942
128,4.58433

==> perlmutter/level-12-kokkos.csv <==
# threads, runtime
1,1227.19

==> pizdaint/distributed-scaling-no-apex-no-hyper.csv <==
locality,time
4,886.772
8,531.478
16,376.332
32,235.401
64,152.617
128,98.5734
256,60.5348
512,41.0755
1024,27.7414
1400,24.8056
1800,21.7374
2000,20.6619

==> summit/distributed-scaling-summit-no-apex.csv <==
locality,time
1,1034.04
2,558.636
4,295.181
8,181.149
16,98.3363
32,57.7129
64,34.9877
128,21.8531

==> summit/distributed-scaling-summit.csv <==
locality,time
1,1241.67
2,669.325
4,360.875
8,218.61
16,119.174
32,68.7852
64,46.5605
128,28.813
